Local Phase Space - Shaped by Chaos?

We attempt to understand the state of the local phase space by comparing simulated 2-D velocity distributions to the distribution that is constructed for the solar neighbourhood, from measurements of stellar radial and transverse velocities. The joint perurbation of the central bar in the Galaxy and the spiral pattern is found to be a must, in order to produce successful models of the local phase space. The existence of chaos is found to be an important ingredient in the formation of the observed phase space structure.

==> report.txt <==

report on 

"Local Phase Space -- Shaped by Chaos?"

by Dalia Chakrabarty (Univ. of Nottingham)


The submitted paper by D. Chakrabarty analyzes the velocity
distribution in the solar neighbourhood. The author compares different
N-body models (test particle simulations) with Hipparcos
observations. The five sets of simulations take either a bar or a
spiral or a combination of both (with different, individual pattern
speeds) into account. From a detailed statistical analysis, it is
concluded that only models applying both, a bar and a spiral, are
acceptable for the local velocity structure.

The paper presents an actual astrophysical topic in a concise manner.
Some minor typos can be easily removed (see below). I have only a few
suggestions which might be addressed by one or two sentences, if the
page limit allows to do so. In total, I recommend the publication of
this well-written paper.

RESPONSE

I thank the referee for reading the paper and for the useful
suggestions that I have tried to incorporate (as delineated below). I
would please like to bring one important point to the referee's
attention - in the ongoing collaboration with Dr. Sideris, it was
noticed that a transformation had earlier been overlooked. This was
giving rise to the slight 3-D nature of the surfaces of section that
we were generating. This now corrected, I have included an error-free
Poincare section plot for a chosen model (Fig~3). Thank you very much.



Suggestion:
-----------

 1) Maybe, one should stress that the simulations are 
    2D-simulations.

RESPONSE

This has now been done - pg.3, 2nd line. The 4-D nature of phase space was already included (1st para, Section~2); that the simulations are 2D is reiterated in this context (last line, 1st para, 2nd section).


 2) One might also mention possible systematic effects
    related to the numerical model, e.g.\ adopting
    a logarithmic spiral, or a Mestel disk, or that
    the models are 2D etc.

RESPONSE

Including this discussion in the appropriate detail was found to
exceed the page limit restrictions, but the physical bases motivating
the choices of the Mestel potential & the 2D simulations have been
stressed upon (changes regarding the mention of the 2D nature of the
simulations have been listed above; the wording in re to the Mestel
pot has been changed slightly - line 8, Section 3). The choice of the
perturbation potentials, as motivated by the geometries of the
perturbations, is now mentioned (last sentence, Section~3).

 3) When describing the model (in Sect. 4, Results) it might be
    useful to mention the numbers of test particles, the physical
    grid size and the sampling method.

RESPONSE

The number of initial phase space coordinates that are integrated and
the number of time each final orbit is sampled is now mentioned - 1st
para, Section 3 and last para, section 3.2. The grid size is now
mentioned - 2nd para, Section 4. The sampling method is touched upon -
last para, Section 3.

Typos:
------

1) Introduction:

      - paragraph 1, last sentence: reference 4 is given two times

      - third paragraph:

              speeds was considered ==> speeds were considered

2) Local Phase Space:

      - paragraph 2: a few references use not the reference style
           of the rest of the paper, e.g. [x]

      - paragraph 3:

                   steams ==> streams

                   abovementioned ==> above mentioned

3) 3.2 Some Technalities

      -  paragraph 2:  Resonance of am ==> Resonance of an

4) 4.2 Identification...

    - paragraph 1:   omit bracket after spiral-only


5) References:

     2nd reference:    Goeteberg should be either G\"oteborg or Gothenberg


RESPONSE

All typos have been checked.

